Multilevel well modeling in aggregation-based nonlinear multigrid for multiphase flow in porous media

A full approximation scheme (FAS) nonlinear multigrid solver for two-phase flow and transport problems driven by wells with multiple perforations is developed. It is an extension to our previous work on FAS solvers for diffusion and transport problems. The solver is applicable to discrete problems defined on unstructured grids as the coarsening algorithm is aggregation-based and algebraic. To construct coarse basis that can better capture the radial flow near wells, coarse grids in which perforated well cells are not near the coarse-element interface are desired. This is achieved by an aggregation algorithm proposed in this paper that makes use of the location of well cells in the cell-connectivity graph. Numerical examples in which the FAS solver is compared against Newton's method on benchmark problems are given. In particular, for a refined version of the SAIGUP model, the FAS solver is at least 35% faster than Newton's method for time steps with a CFL number greater than 10.

==> data/lc/all_step_egg_well_model_2x2x2_ir0.00013_ro2_1lvl_cf128_4layers_scale1e6.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time
1, 1, 0.52714, 6.44739, 3, 9, 9, 5.89581
3, 2, 1.03864, 8.94345, 4, 9.75, 9.75, 8.40677
7, 4, 1.26524, 9.48291, 4, 10.75, 10.75, 8.96405
15, 8, 2.95903, 11.4674, 5, 10.6, 10.6, 10.8392
31, 16, 9.40025, 13.6167, 6, 10.67, 10.67, 12.9177
63, 32, 16.5139, 22.2305, 10, 11, 11, 21.1805
127, 64, 29.4248, 46.1105, 20, 12.05, 12.05, 44.2164
255, 128, 262.264, 46.8801, 20, 12.85, 12.85, 44.9841
511, 256, 905.518, 84.9075, 35, 14.57, 14.57, 81.7064


==> data/lc/all_step_egg_well_model_2x2x2_ir0.00013_ro2_1lvl_cf128_regular_part.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time
1, 1, 0.52714, 6.20077, 3, 9, 9, 5.72821
3, 2, 1.03864, 8.90518, 4, 9.75, 9.75, 8.3823
7, 4, 1.26524, 9.45297, 4, 10.75, 10.75, 8.93585
15, 8, 2.95903, 11.3662, 5, 10.6, 10.6, 10.7449
31, 16, 9.40025, 13.4908, 6, 10.67, 10.67, 12.8067
63, 32, 16.5139, 22.3523, 10, 11, 11, 21.3266
127, 64, 29.4248, 46.2243, 20, 12.05, 12.05, 44.3355
255, 128, 262.264, 46.3332, 20, 12.85, 12.85, 44.4432
511, 256, 905.518, 89.6066, 35, 14.57, 14.57, 86.1414


==> data/lc/all_step_egg_well_model_2x2x2_ir0.00013_ro2_3lvl_cf128_4layers_scale1e6.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time
1, 1, 0.52714, 6.61582, 2, 9.67, 10, 5.80954, 0.423443, 0.0218005
3, 2, 1.03865, 9.46482, 2, 9.75, 0, 8.87508, 0.223535, 0.000393629
7, 4, 1.26524, 9.96288, 2, 10.75, 9, 9.11624, 0.45601, 0.0228598
15, 8, 2.95903, 12.6097, 3, 10.6, 10, 11.6774, 0.453187, 0.0228868
31, 16, 9.40025, 15.8204, 3, 10.5, 10, 14.5587, 0.764663, 0.02635
63, 32, 16.5139, 21.2735, 4, 10.63, 9.67, 19.3975, 1.19137, 0.0709946
127, 64, 29.4248, 27.32, 5, 11.9, 10, 24.5892, 1.88512, 0.0987632
255, 128, 262.264, 34.8073, 7, 12.15, 9.86, 31.5081, 2.13883, 0.173571
511, 256, 905.518, 35.8542, 7, 13.38, 10.38, 32.4144, 2.33508, 0.182792


==> data/lc/all_step_egg_well_model_2x2x2_ir0.00013_ro2_3lvl_cf128_4layers_scale1e6_merge.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time
1, 1, 0.52714, 6.59578, 2, 9.67, 10, 5.80469, 0.406785, 0.0207009
3, 2, 1.03865, 9.28693, 2, 10, 0, 8.68208, 0.216172, 0.000412226
7, 4, 1.26524, 9.8672, 2, 10.75, 0, 9.06772, 0.431729, 0.000359297
15, 8, 2.95903, 12.8823, 3, 10.6, 0, 11.9628, 0.447504, 0.000365496
31, 16, 9.40025, 15.2384, 3, 10.5, 10, 14.0491, 0.671093, 0.0221477
63, 32, 16.5139, 20.5098, 4, 11, 10.5, 18.7693, 1.11344, 0.0431607
127, 64, 29.4248, 26.4132, 5, 12, 10.25, 24.2718, 1.38369, 0.0876265
255, 128, 262.264, 29.0647, 6, 12.36, 10.71, 26.3613, 1.7792, 0.147738
511, 256, 905.518, 29.7563, 6, 13.18, 11.14, 27.0217, 1.8105, 0.151651


==> data/lc/all_step_egg_well_model_2x2x2_ir0.00013_ro2_3lvl_cf128_4layers_scale1e6_merge_all.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time
1, 1, 0.52714, 7.00814, 2, 9.67, 10, 6.2149, 0.376162, 0.0185659
3, 2, 1.03865, 9.1679, 2, 10, 0, 8.57527, 0.20332, 0.000356197
7, 4, 1.26524, 9.77322, 2, 10.75, 0, 8.99463, 0.408317, 0.000320911
15, 8, 2.95903, 13.383, 3, 10.6, 0, 12.395, 0.523844, 0.000408173
31, 16, 9.40025, 14.9259, 3, 10.5, 10, 13.78, 0.628853, 0.0197592
63, 32, 16.5139, 20.3161, 4, 11, 10.5, 18.6221, 1.05056, 0.0386758
127, 64, 29.4248, 27.2306, 5, 12.2, 10.25, 25.1627, 1.27102, 0.0815198
255, 128, 262.264, 29.4252, 6, 12.36, 10.2, 26.7399, 1.71422, 0.10925
511, 256, 905.518, 35.954, 7, 13.15, 10.88, 32.6485, 2.15978, 0.171404


==> data/lc/all_step_egg_well_model_2x2x2_ir0.00013_ro2_3lvl_cf128_4layers_scale1e6_merge_all_only1.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time
1, 1, 0.52714, 6.77676, 2, 9.67, 10, 5.99288, 0.392464, 0.0210216
3, 2, 1.03865, 9.45953, 2, 10, 0, 8.88969, 0.208298, 0.000432253
7, 4, 1.26524, 9.52672, 2, 10.75, 11, 8.73104, 0.408624, 0.0220864
15, 8, 2.95903, 11.998, 3, 10.6, 11, 11.1148, 0.418247, 0.0219257
31, 16, 9.40025, 14.8978, 3, 10.5, 11, 13.7718, 0.631799, 0.0226605
63, 32, 16.5139, 21.7997, 4, 11, 10.67, 19.972, 1.08561, 0.0715053
127, 64, 29.4248, 26.8197, 5, 12.2, 11, 24.6239, 1.36684, 0.100976
255, 128, 262.264, 29.1355, 6, 12.27, 11.5, 26.3894, 1.74051, 0.143552
511, 256, 905.518, 35.0856, 7, 13.38, 11.5, 31.7907, 2.17408, 0.182346


==> data/lc/all_step_egg_well_model_2x2x2_ir0.00013_ro2_3lvl_cf128_4layers_scale1e6_merge_only1.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time
1, 1, 0.52714, 7.3281, 2, 9.67, 10, 6.49367, 0.423382, 0.0221488
3, 2, 1.03865, 9.37911, 2, 10, 0, 8.79535, 0.214464, 0.000430584
7, 4, 1.26524, 9.69328, 2, 10.75, 11, 8.85344, 0.429825, 0.0230052
15, 8, 2.95903, 12.3913, 3, 10.6, 11, 11.4142, 0.492033, 0.0248253
31, 16, 9.40025, 15.4589, 3, 10.5, 10, 14.2759, 0.678514, 0.02298
63, 32, 16.5139, 20.3621, 4, 11, 10.67, 18.574, 1.12105, 0.0660062
127, 64, 29.4248, 26.6496, 5, 12, 10.5, 24.4127, 1.44943, 0.0976105
255, 128, 262.264, 30.2907, 6, 12.36, 11, 27.4326, 1.87855, 0.162026
511, 256, 905.518, 29.926, 6, 13.09, 11.5, 27.1357, 1.80883, 0.176359


==> data/lc/all_step_egg_well_model_2x2x2_ir0.00013_ro2_3lvl_cf128_regular_part.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time
1, 1, 0.52714, 6.68818, 2, 9.67, 10, 5.87375, 0.424576, 0.0229907
3, 2, 1.03865, 9.83476, 2, 9.75, 0, 9.03123, 0.439406, 0.000410318
7, 4, 1.26524, 10.2212, 2, 10.75, 10, 9.36554, 0.451111, 0.0243189
15, 8, 2.95903, 12.6913, 3, 10.4, 10, 11.7591, 0.446361, 0.0240095
31, 16, 9.40025, 14.9419, 3, 10.5, 10, 13.7374, 0.677861, 0.0240734
63, 32, 16.5139, 20.3618, 4, 10.75, 11, 18.5541, 1.15128, 0.0707936
127, 64, 29.4248, 26.4744, 5, 11.7, 11.25, 24.058, 1.62317, 0.0969028
255, 128, 262.264, 31.708, 6, 12.25, 11, 28.7214, 2.05047, 0.140475
511, 256, 905.518, 29.2612, 6, 13.55, 11.43, 26.5175, 1.80677, 0.163776


==> data/lc/all_step_egg_well_model_2x2x2_ir0.00013_ro3_1lvl_cf128_4layers_scale1e6.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time
1, 1, 0.273023, 8.21292, 4, 9, 9, 7.60375
3, 2, 1.49972, 8.96138, 4, 9.75, 9.75, 8.38652
7, 4, 1.64399, 9.46383, 4, 10, 10, 8.88073
15, 8, 2.7336, 11.5856, 5, 10.6, 10.6, 10.8854
31, 16, 6.68597, 15.8622, 7, 11.29, 11.29, 15.0149
63, 32, 19.8266, 23.2364, 10, 11.4, 11.4, 22.0861
127, 64, 34.9191, 33.3136, 14, 12.21, 12.21, 31.7478
255, 128, 55.0915, 58.4821, 24, 13.96, 13.96, 55.9227
511, 256, 664.299, 67.5666, 26, 15.35, 15.35, 64.6616


==> data/lc/all_step_egg_well_model_2x2x2_ir0.00013_ro3_1lvl_cf128_regular_part.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time
1, 1, 0.273023, 8.13239, 4, 9, 9, 7.55245
3, 2, 1.49972, 9.02499, 4, 9.75, 9.75, 8.44706
7, 4, 1.64399, 9.21467, 4, 10, 10, 8.65284
15, 8, 2.7336, 11.5099, 5, 10.6, 10.6, 10.8228
31, 16, 6.68597, 16.0155, 7, 11.29, 11.29, 15.1569
63, 32, 19.8266, 23.3282, 10, 11.4, 11.4, 22.1694
127, 64, 34.9191, 33.6009, 14, 12.21, 12.21, 32.0318
255, 128, 55.0915, 59.1564, 24, 13.96, 13.96, 56.5776
511, 256, 664.299, 67.4041, 26, 15.35, 15.35, 64.5014


==> data/lc/all_step_egg_well_model_2x2x2_ir0.00013_ro3_3lvl_cf128_4layers_scale1e6.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time
1, 1, 0.273023, 8.8537, 2, 9.75, 10, 7.99801, 0.426594, 0.0217991
3, 2, 1.49972, 9.80533, 2, 9.75, 9, 8.95393, 0.422127, 0.021559
7, 4, 1.64399, 9.63419, 2, 10, 10, 8.77699, 0.432973, 0.0222149
15, 8, 2.7336, 12.7386, 3, 10.6, 9, 11.5394, 0.654097, 0.0233562
31, 16, 6.68597, 15.0725, 3, 10.67, 9, 13.6485, 0.872748, 0.0230293
63, 32, 19.8266, 23.259, 5, 11.22, 9.5, 21.1149, 1.32858, 0.045361
127, 64, 34.9191, 35.7063, 7, 11.92, 10, 32.051, 2.38402, 0.150563
255, 128, 55.0915, 55.6915, 10, 13.42, 9.91, 50.0127, 3.77032, 0.268543
511, 256, 664.299, 64.8607, 11, 14.41, 10.21, 58.3145, 4.46965, 0.327393


==> data/lc/all_step_egg_well_model_2x2x2_ir0.00013_ro3_3lvl_cf128_4layers_scale1e6_merge.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time
1, 1, 0.273024, 6.92226, 2, 9.67, 10, 6.06309, 0.424711, 0.0220201
3, 2, 1.49972, 9.58175, 2, 10, 0, 8.95099, 0.217808, 0.000472784
7, 4, 1.64399, 9.79728, 2, 10, 0, 8.93495, 0.43911, 0.000437498
15, 8, 2.7336, 12.7112, 3, 10.6, 10, 11.5019, 0.658757, 0.0228248
31, 16, 6.68597, 15.3262, 3, 10.83, 9, 13.8966, 0.859526, 0.022218
63, 32, 19.8266, 23.3638, 5, 11.11, 10.5, 21.2092, 1.32719, 0.0446191
127, 64, 34.9191, 31.543, 6, 11.83, 11, 28.474, 2.01708, 0.108323
255, 128, 55.0915, 46.4514, 9, 13.35, 10.33, 41.82, 3.13347, 0.19675
511, 256, 664.299, 58.8862, 11, 14.33, 10.56, 52.8534, 4.06068, 0.383885


==> data/lc/all_step_egg_well_model_2x2x2_ir0.00013_ro3_3lvl_cf128_4layers_scale1e6_merge_all.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time
1, 1, 0.273024, 6.8644, 2, 9.67, 10, 6.03405, 0.373748, 0.0186934
3, 2, 1.49972, 9.31696, 2, 10, 0, 8.71914, 0.201012, 0.000419617
7, 4, 1.64399, 9.76928, 2, 10, 0, 8.94404, 0.402885, 0.000390291
15, 8, 2.7336, 12.7269, 3, 10.6, 10, 11.5351, 0.647111, 0.0224118
31, 16, 6.68597, 15.481, 3, 10.83, 9, 14.3104, 0.612674, 0.020061
63, 32, 19.8266, 23.0049, 5, 11.11, 10.5, 20.9698, 1.21452, 0.0403421
127, 64, 34.9191, 33.3517, 7, 11.62, 10.4, 30.1897, 2.05578, 0.0963619
255, 128, 55.0915, 48.954, 9, 13.22, 10.44, 44.2466, 3.20452, 0.176782
511, 256, 664.299, 56.7945, 10, 14.35, 10.41, 50.9782, 3.91296, 0.339742


==> data/lc/all_step_egg_well_model_2x2x2_ir0.00013_ro3_3lvl_cf128_4layers_scale1e6_merge_all_only1.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time
1, 1, 0.273024, 6.71498, 2, 9.67, 10, 5.90911, 0.390085, 0.0212264
3, 2, 1.49972, 9.40777, 2, 10, 0, 8.81312, 0.194424, 0.000498295
7, 4, 1.64399, 9.62208, 2, 10, 10, 8.79156, 0.397601, 0.0221169
15, 8, 2.7336, 12.3302, 3, 10.6, 10, 11.2053, 0.600132, 0.0222833
31, 16, 6.68597, 14.8432, 3, 10.83, 10, 13.6663, 0.627383, 0.022788
63, 32, 19.8266, 22.577, 5, 11.11, 10.67, 20.5758, 1.19125, 0.0646989
127, 64, 34.9191, 33.1755, 7, 11.62, 10.43, 29.9734, 2.04867, 0.150398
255, 128, 55.0915, 48.0553, 9, 13.22, 10.3, 43.447, 3.09264, 0.216226
511, 256, 664.299, 55.8107, 10, 14.35, 10.93, 50.2134, 3.78194, 0.324192


==> data/lc/all_step_egg_well_model_2x2x2_ir0.00013_ro3_3lvl_cf128_4layers_scale1e6_merge_only1.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time
1, 1, 0.273024, 7.31925, 2, 9.67, 10, 6.35206, 0.446998, 0.0239499
3, 2, 1.49972, 9.89819, 2, 10, 0, 9.19028, 0.214736, 0.00052309
7, 4, 1.64399, 10.0767, 2, 10, 10, 9.111, 0.443882, 0.0249648
15, 8, 2.7336, 12.721, 3, 10.6, 10, 11.4411, 0.665846, 0.023766
31, 16, 6.68597, 15.3266, 3, 10.83, 10, 13.869, 0.861177, 0.0259786
63, 32, 19.8266, 22.8214, 5, 11.11, 10.67, 20.682, 1.30735, 0.0674217
127, 64, 34.9191, 31.4841, 6, 11.92, 10.83, 28.4341, 1.99276, 0.134488
255, 128, 55.0915, 46.4804, 9, 13.35, 10.56, 41.8467, 3.14907, 0.200464
511, 256, 664.299, 59.7327, 11, 14.29, 11.21, 53.3282, 4.376, 0.43634


==> data/lc/all_step_egg_well_model_2x2x2_ir0.00013_ro3_3lvl_cf128_regular_part.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time
1, 1, 0.273023, 9.02583, 2, 9.75, 10, 8.16155, 0.423371, 0.0227978
3, 2, 1.49972, 10.0256, 2, 9.75, 10, 9.13207, 0.453086, 0.0238817
7, 4, 1.64399, 10.0701, 2, 10, 10, 9.16869, 0.455665, 0.0242541
15, 8, 2.7336, 13.5139, 3, 10.6, 10, 12.2262, 0.70108, 0.0254793
31, 16, 6.68597, 15.5215, 3, 10.67, 10.5, 14.0378, 0.879817, 0.0471339
63, 32, 19.8266, 21.5197, 4, 10.75, 10, 19.5994, 1.12585, 0.0710778
127, 64, 34.9191, 34.0778, 6, 11.75, 10.4, 30.7729, 2.13578, 0.133109
255, 128, 55.0915, 54.1986, 10, 13.26, 10.17, 48.3687, 3.92056, 0.303453
511, 256, 664.299, 114.238, 19, 14.61, 10.63, 101.971, 8.3166, 1.01323


==> data/lc/all_step_egg_well_model_2x2x2_ir0.00013_ro4_1lvl_cf128_4layers_scale1e6.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time
1, 1, 0.0924971, 8.82959, 4, 9, 9, 8.20126
3, 2, 1.90335, 9.0273, 4, 9.25, 9.25, 8.44633
7, 4, 1.78725, 11.3636, 5, 9.6, 9.6, 10.6851
15, 8, 3.12045, 11.72, 5, 10.6, 10.6, 11.0319
31, 16, 6.87638, 16.7285, 7, 11.14, 11.14, 15.8523
63, 32, 20.6194, 21.0507, 9, 11.44, 11.44, 19.9552
127, 64, 36.1159, 37.3814, 15, 12.13, 12.13, 35.6189
255, 128, 58.0914, 54.5549, 21, 14.67, 14.67, 52.2363
511, 256, 343.853, 75.6817, 28, 16.43, 16.43, 72.5699


==> data/lc/all_step_egg_well_model_2x2x2_ir0.00013_ro4_1lvl_cf128_regular_part.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time
1, 1, 0.0924971, 8.07396, 4, 9, 9, 7.49767
3, 2, 1.90335, 9.2, 4, 9.25, 9.25, 8.59593
7, 4, 1.78725, 11.2894, 5, 9.6, 9.6, 10.6098
15, 8, 3.12045, 11.5323, 5, 10.6, 10.6, 10.8492
31, 16, 6.87638, 17.2397, 7, 11.14, 11.14, 16.3134
63, 32, 20.6194, 21.4541, 9, 11.44, 11.44, 20.3504
127, 64, 36.1159, 35.8202, 15, 12.13, 12.13, 34.1598
255, 128, 58.0914, 54.9771, 21, 14.67, 14.67, 52.5765
511, 256, 343.853, 74.4182, 28, 16.43, 16.43, 71.3149


==> data/lc/all_step_egg_well_model_2x2x2_ir0.00013_ro4_3lvl_cf128_4layers_scale1e6.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time
1, 1, 0.0924971, 9.48758, 2, 9.5, 10, 8.60445, 0.427613, 0.0220428
3, 2, 1.90335, 10.4114, 2, 9.25, 9, 9.46764, 0.490761, 0.0247543
7, 4, 1.78725, 12.7193, 3, 9.6, 9, 11.6914, 0.45095, 0.0317636
15, 8, 3.12045, 12.7107, 3, 10.6, 10, 11.6807, 0.448962, 0.0232847
31, 16, 6.87638, 18.6512, 4, 10.86, 9, 17.0419, 0.898485, 0.0237575
63, 32, 20.6194, 24.11, 5, 11.11, 9, 21.9206, 1.33847, 0.0453825
127, 64, 36.1159, 35.3961, 7, 12.15, 9.71, 31.915, 2.24759, 0.157578
255, 128, 58.0914, 49.8093, 9, 15.12, 10, 44.9655, 3.22908, 0.248871
511, 256, 343.853, 72.3042, 12, 16.71, 9.73, 65.1325, 4.90151, 0.490171


==> data/lc/all_step_egg_well_model_2x2x2_ir0.00013_ro4_3lvl_cf128_4layers_scale1e6_merge.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time
1, 1, 0.0924971, 9.68097, 2, 9.5, 10, 8.78368, 0.437961, 0.0221682
3, 2, 1.90335, 9.59234, 2, 9.25, 0, 8.94345, 0.218783, 0.000479698
7, 4, 1.78725, 12.3195, 3, 9.6, 10, 11.5355, 0.215953, 0.0221343
15, 8, 3.12045, 12.4312, 3, 10.4, 10, 11.4368, 0.431273, 0.0219724
31, 16, 6.87638, 17.7343, 4, 10.71, 10, 16.369, 0.675223, 0.0227578
63, 32, 20.6194, 24.6166, 5, 11.22, 9, 22.6286, 1.11702, 0.0226495
127, 64, 36.1159, 36.4041, 7, 12.23, 10.67, 32.6879, 2.46899, 0.132056
255, 128, 58.0914, 44.167, 8, 15.47, 10.25, 39.8395, 2.9098, 0.173137
511, 256, 343.853, 69.0752, 12, 16.74, 10.67, 62.3747, 4.48918, 0.385217


==> data/lc/all_step_egg_well_model_2x2x2_ir0.00013_ro4_3lvl_cf128_4layers_scale1e6_merge_all.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time
1, 1, 0.0924971, 9.5285, 2, 9.5, 10, 8.66631, 0.402947, 0.0199418
3, 2, 1.90335, 9.64658, 2, 9.25, 0, 8.98721, 0.204654, 0.000435829
7, 4, 1.78725, 12.1195, 3, 9.6, 10, 11.3594, 0.20421, 0.0197351
15, 8, 3.12045, 12.531, 3, 10.4, 10, 11.5572, 0.409711, 0.019855
31, 16, 6.87638, 17.8207, 4, 11, 10, 16.5269, 0.608248, 0.0198374
63, 32, 20.6194, 24.1299, 5, 11.11, 10, 22.0499, 1.2493, 0.0390475
127, 64, 36.1159, 35.4334, 7, 12.15, 10, 32.1338, 2.11154, 0.117105
255, 128, 58.0914, 48.5206, 9, 15.06, 10, 44.0528, 2.9728, 0.177335
511, 256, 343.853, 77.0117, 13, 16.88, 10, 69.9239, 4.83329, 0.347867


==> data/lc/all_step_egg_well_model_2x2x2_ir0.00013_ro4_3lvl_cf128_4layers_scale1e6_merge_all_only1.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time
1, 1, 0.0924971, 9.4336, 2, 9.5, 11, 8.51612, 0.41541, 0.0238562
3, 2, 1.90335, 9.89826, 2, 9.25, 0, 9.24095, 0.212495, 0.000587463
7, 4, 1.78725, 12.3333, 3, 9.6, 10, 11.5552, 0.210312, 0.023139
15, 8, 3.12045, 12.5256, 3, 10.4, 10, 11.5379, 0.415709, 0.0242999
31, 16, 6.87638, 17.7626, 4, 11, 10, 16.4792, 0.613271, 0.0235276
63, 32, 20.6194, 23.9409, 5, 11.11, 10, 21.8697, 1.24872, 0.0464044
127, 64, 36.1159, 35.1237, 7, 12.15, 10.29, 31.8337, 2.0864, 0.153867
255, 128, 58.0914, 48.9815, 9, 15.06, 10.27, 44.4592, 2.9011, 0.320595
511, 256, 343.853, 78.1817, 13, 17, 11.14, 70.7903, 5.04719, 0.469399


==> data/lc/all_step_egg_well_model_2x2x2_ir0.00013_ro4_3lvl_cf128_4layers_scale1e6_merge_only1.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time
1, 1, 0.0924971, 9.45737, 2, 9.5, 10, 8.57651, 0.42597, 0.0219104
3, 2, 1.90335, 9.92017, 2, 9.25, 0, 9.2393, 0.231294, 0.000505924
7, 4, 1.78725, 12.5026, 3, 9.6, 10, 11.6876, 0.219206, 0.0225894
15, 8, 3.12045, 12.5142, 3, 10.4, 10, 11.5057, 0.444026, 0.0227182
31, 16, 6.87638, 17.9935, 4, 10.71, 10, 16.6646, 0.658904, 0.0229254
63, 32, 20.6194, 24.2354, 5, 11.22, 10, 22.2758, 1.1113, 0.0455258
127, 64, 36.1159, 36.57, 7, 12.31, 10.67, 32.8319, 2.50195, 0.135027
255, 128, 58.0914, 46.4689, 8, 15.4, 10.6, 41.8428, 3.10753, 0.233592
511, 256, 343.853, 71.9827, 12, 16.83, 10.65, 64.7015, 5.05279, 0.394214


==> data/lc/all_step_egg_well_model_2x2x2_ir0.00013_ro4_3lvl_cf128_regular_part.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time
1, 1, 0.0924971, 9.69833, 2, 9.5, 10, 8.77407, 0.449787, 0.0276823
3, 2, 1.90335, 10.3692, 2, 9.5, 10, 9.40972, 0.449829, 0.0263028
7, 4, 1.78725, 13.0281, 3, 9.6, 9, 11.9781, 0.451478, 0.0258145
15, 8, 3.12045, 13.5036, 3, 10.4, 10, 12.4289, 0.437657, 0.0242355
31, 16, 6.87638, 18.4644, 4, 10.86, 9.5, 16.8247, 0.899105, 0.0503969
63, 32, 20.6194, 21.0702, 4, 11, 10.67, 18.978, 1.32657, 0.0743437
127, 64, 36.1159, 35.5502, 7, 12.08, 10.22, 31.7834, 2.47919, 0.209087
255, 128, 58.0914, 49.7573, 9, 15.12, 10.36, 44.9947, 3.15125, 0.257333
511, 256, 343.853, 73.2071, 12, 16.71, 10.27, 65.8662, 5.04745, 0.51502


==> data/lc/all_step_mrst_lognormal_ir1.1e-05_ro2_1lvl_cf64_4layers_scale1e6.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time
1, 1, 0.253986, 10.7533, 3, 6.67, 6.67, 9.85451
3, 2, 0.806228, 11.8371, 3, 7.67, 7.67, 11.0009
7, 4, 1.08747, 16.2806, 4, 7.75, 7.75, 15.2462
15, 8, 1.54278, 17.6832, 4, 8.5, 8.5, 16.6266
31, 16, 2.01423, 18.7597, 4, 12, 12, 17.7517
63, 32, 2.87367, 26.7924, 5, 16, 16, 25.5767
127, 64, 3.67801, 28.2048, 5, 18.2, 18.2, 27.0415
255, 128, 15.5381, 52.6171, 8, 26.13, 26.13, 50.9663
511, 256, 77.508, 254.576, 10, 132.1, 132.1, 252.17


==> data/lc/all_step_mrst_lognormal_ir1.1e-05_ro2_3lvl_cf64_4layers_scale1e6.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time
1, 1, 0.253986, 14.6817, 2, 6.67, 0, 10.0459, 3.90769, 0.00210214
3, 2, 0.806228, 15.9262, 2, 7.33, 0, 11.1977, 4.02789, 0.00232244
7, 4, 1.08747, 24.3574, 2, 7.75, 11, 15.1427, 8.09133, 0.39153
15, 8, 1.54278, 24.5885, 2, 8.5, 11, 15.3647, 8.13779, 0.394581
31, 16, 2.01423, 26.4496, 2, 12.25, 11, 17.2792, 8.07116, 0.392039
63, 32, 2.87367, 28.9057, 2, 16.5, 11, 19.2578, 8.09524, 0.854077
127, 64, 3.67801, 34.9137, 3, 17.6, 11, 25.154, 8.12512, 0.782585
255, 128, 15.5381, 58.0226, 3, 29.5, 11.33, 39.7966, 16.1388, 1.17644
511, 256, 77.508, 226.838, 4, 164.29, 11.25, 207.914, 16.1521, 1.5828


==> data/lc/all_step_mrst_lognormal_ir3e-05_ro2_1lvl_cf128_4layers_scale1e6.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time
1, 1, 1.6844, 19.2883, 5, 7.8, 7.8, 17.9741
3, 2, 1.80733, 16.7936, 4, 9.75, 9.75, 15.7346
7, 4, 2.05808, 16.4136, 4, 10, 10, 15.3798
15, 8, 2.78834, 22.7002, 5, 12.6, 12.6, 21.4927
31, 16, 3.83538, 24.3539, 5, 15.6, 15.6, 23.2019
63, 32, 7.08013, 32.6562, 6, 19.83, 19.83, 31.271
127, 64, 10.4006, 50.7335, 8, 26.5, 26.5, 49.0168
255, 128, 16.5218, 83.064, 10, 38.9, 38.9, 81.0166
511, 256, 69.5809, 233.541, 15, 77.2, 77.2, 230.58


==> data/lc/all_step_mrst_lognormal_ir3e-05_ro2_3lvl_cf128_4layers_scale1e6.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time
1, 1, 1.6844, 16.8355, 2, 8.25, 13, 14.3082, 1.63696, 0.0945888
3, 2, 1.80733, 18.2638, 2, 9.75, 13, 15.7828, 1.68267, 0.101313
7, 4, 2.05808, 18.716, 2, 10, 13, 16.2027, 1.7159, 0.0953324
15, 8, 2.78834, 24.4031, 3, 12.8, 13, 21.7078, 1.70095, 0.095439
31, 16, 3.83539, 26.0166, 3, 15.2, 13, 23.2867, 1.69688, 0.186932
63, 32, 7.08015, 29.8463, 3, 19.6, 12.5, 26.0057, 2.69767, 0.210326
127, 64, 10.4006, 43.0429, 3, 28.67, 13.33, 38.4428, 3.43266, 0.281164
255, 128, 16.5218, 66.1108, 4, 44.29, 13.33, 61.2173, 3.53677, 0.280015
511, 256, 69.581, 151.071, 4, 97.5, 14, 144.118, 5.27675, 0.472479


==> data/lc/all_step_mrst_lognormal_ir3e-05_ro2_3lvl_cf128_4layers_scale1e6_merge.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time
1, 1, 1.6844, 20.6013, 3, 8.2, 9, 18.0989, 1.51967, 0.0670779
3, 2, 1.80733, 18.5176, 2, 9.75, 0, 16.1261, 1.64329, 0.00065732
7, 4, 2.05808, 18.4154, 2, 10, 0, 15.9822, 1.61604, 0.000566006
15, 8, 2.78834, 24.1602, 3, 12.8, 9, 21.5514, 1.66674, 0.0709116
31, 16, 3.83538, 25.9441, 3, 15.4, 9, 23.2799, 1.66596, 0.0727983
63, 32, 7.08013, 29.0675, 3, 18.8, 9, 25.5927, 2.44091, 0.0686295
127, 64, 10.4006, 41.2357, 3, 26.17, 10.5, 36.8535, 3.30375, 0.139248
255, 128, 16.5218, 65.0377, 4, 43.29, 10.33, 60.3183, 3.41483, 0.214661
511, 256, 69.5809, 158.142, 4, 103.13, 10.67, 151.312, 5.20033, 0.426247


==> data/lc/all_step_mrst_lognormal_ir3e-05_ro2_3lvl_cf128_4layers_scale1e6_merge_all.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time
1, 1, 1.6844, 20.0768, 3, 8.4, 9, 17.9815, 1.13347, 0.0589297
3, 2, 1.80733, 18.4251, 2, 10, 0, 16.5294, 1.18833, 0.000631094
7, 4, 2.05808, 18.0478, 2, 10, 0, 15.9954, 1.22305, 0.000657558
15, 8, 2.78834, 24.043, 3, 12.8, 9, 21.8703, 1.22266, 0.0618966
31, 16, 3.83538, 25.6944, 3, 15.4, 9, 23.5118, 1.23586, 0.0616913
63, 32, 7.08013, 33.825, 3, 18.33, 9, 30.925, 1.8742, 0.0645993
127, 64, 10.4006, 41.9769, 3, 27.5, 10.67, 38.3093, 2.54687, 0.183599
255, 128, 16.5219, 65.114, 4, 43.29, 10.67, 61.2873, 2.50576, 0.18474
511, 256, 69.5809, 162.704, 4, 105.88, 10.2, 157.438, 3.78918, 0.302433


==> data/lc/all_step_mrst_lognormal_ir3e-05_ro2_3lvl_cf128_4layers_scale1e6_merge_all_only1.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time
1, 1, 1.6844, 20.2777, 3, 8.4, 11, 18.1325, 1.16996, 0.0763068
3, 2, 1.80733, 17.8906, 2, 10, 10, 15.9403, 1.18038, 0.0756903
7, 4, 2.05808, 17.7405, 2, 10, 10, 15.7782, 1.20093, 0.0783148
15, 8, 2.78834, 23.6366, 3, 12.8, 11, 21.4534, 1.20436, 0.0761936
31, 16, 3.83538, 25.2473, 3, 15.4, 10, 23.1254, 1.20967, 0.0755515
63, 32, 7.08013, 33.4297, 3, 18.33, 11, 30.5067, 1.85765, 0.154213
127, 64, 10.4006, 41.2478, 3, 27.5, 11.67, 37.6, 2.50166, 0.228212
255, 128, 16.5219, 64.9601, 4, 43.29, 12, 61.1247, 2.50488, 0.231041
511, 256, 69.5809, 162.153, 4, 105.88, 12, 156.784, 3.79949, 0.38709


==> data/lc/all_step_mrst_lognormal_ir3e-05_ro2_3lvl_cf128_4layers_scale1e6_merge_only1.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time
1, 1, 1.6844, 20.1369, 3, 8.2, 11, 17.5943, 1.58037, 0.0908921
3, 2, 1.80733, 17.9363, 2, 9.75, 12, 15.5707, 1.59404, 0.093833
7, 4, 2.05808, 18.0907, 2, 10, 12, 15.7057, 1.59268, 0.0916135
15, 8, 2.78834, 23.776, 3, 12.8, 11, 21.2348, 1.61353, 0.0911884
31, 16, 3.83538, 25.8906, 3, 15.4, 11, 23.2904, 1.65465, 0.0909445
63, 32, 7.08013, 29.2261, 3, 18.8, 11.5, 25.5741, 2.51959, 0.182368
127, 64, 10.4006, 40.2877, 3, 26.17, 12, 35.8802, 3.33, 0.181849
255, 128, 16.5218, 65.2019, 4, 43.29, 12.67, 60.4926, 3.3264, 0.27394
511, 256, 69.5809, 171.814, 5, 100.11, 12.83, 164.862, 5.04554, 0.55103


==> data/lc/all_step_mrst_lognormal_ir3e-05_ro2_3lvl_cf128_regular_part.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time
1, 1, 1.6844, 16.3925, 2, 8, 13, 14.0157, 1.51399, 0.0932672
3, 2, 1.80733, 18.8784, 2, 9.75, 13, 16.5125, 1.53898, 0.0946496
7, 4, 2.05808, 18.7154, 2, 10, 13, 16.2882, 1.59095, 0.101606
15, 8, 2.78834, 24.5035, 3, 12.2, 13, 21.8315, 1.62408, 0.0989876
31, 16, 3.83538, 26.285, 3, 15.2, 13.5, 23.5511, 1.62054, 0.197049
63, 32, 7.08014, 35.2131, 3, 19.5, 13.5, 31.5079, 2.53343, 0.209876
127, 64, 10.4006, 42.7284, 3, 28.17, 14, 38.1671, 3.29897, 0.281807
255, 128, 16.5218, 73.1013, 4, 41.5, 14, 66.7604, 4.85317, 0.383046
511, 256, 69.5809, 191.797, 6, 89.82, 14.57, 182.943, 6.63639, 0.669121


==> data/lc/all_step_saigup_well_model_2x2x2_ir0.05_ro2_1lvl_cf128_4layers_scale1e6.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time
1, 1, 3.06099, 70.6433, 6, 10, 10, 67.1583
3, 2, 2.15149, 67.9594, 5, 13.4, 13.4, 64.9645
7, 4, 3.07223, 68.8295, 5, 14, 14, 65.9713
15, 8, 4.05255, 70.1898, 5, 14.6, 14.6, 67.2773
31, 16, 5.5254, 85.4782, 6, 15.5, 15.5, 82.1531
63, 32, 6.9631, 118.488, 8, 16.75, 16.75, 114.25
127, 64, 18.6307, 253.719, 16, 19.88, 19.88, 246.062
255, 128, 221.181, 346.527, 20, 22.85, 22.85, 336.706
511, 256, 983.768, 465.445, 23, 30.35, 30.35, 454.451


==> data/lc/all_step_saigup_well_model_2x2x2_ir0.05_ro2_2lvl_cf32_4layers_scale1e6_merge_all_only1.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time
1, 1, 3.06099, 109.783, 3, 10.67, 19, 64.8627, 42.7805
3, 2, 2.15149, 88.5643, 3, 13.2, 19.33, 60.7188, 25.7094
7, 4, 3.07223, 76.4491, 2, 13.25, 19.33, 48.8011, 25.898
15, 8, 4.05255, 90.1506, 3, 13.6, 18.67, 62.1607, 25.8267
31, 16, 5.5254, 101.305, 3, 14.6, 18.75, 64.4933, 34.5944
63, 32, 6.96318, 135.316, 3, 15.83, 18.83, 80.6569, 52.4912
127, 64, 18.6307, 172.039, 4, 19.86, 19.14, 107.332, 62.0344
255, 128, 221.181, 269.346, 5, 22.67, 20.85, 149.369, 116.668
511, 256, 983.768, 350.113, 6, 31.18, 20.79, 221.096, 125.458


==> data/lc/all_step_saigup_well_model_2x2x2_ir0.05_ro2_2lvl_cf64_4layers_scale1e6.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time
1, 1, 3.06099, 82.8612, 3, 10.6, 19.6, 59.7988, 20.7331
3, 2, 2.15149, 77.6966, 3, 13.4, 20, 67.2039, 8.32723
7, 4, 3.07223, 68.5825, 2, 13.5, 19.33, 54.1416, 12.6796
15, 8, 4.05255, 83.7985, 3, 14, 19.33, 68.8556, 12.6784
31, 16, 5.5254, 91.3127, 3, 15.4, 19.5, 71.6513, 17.3407
63, 32, 6.96311, 119.862, 3, 17.5, 19, 91.5855, 25.803
127, 64, 18.6307, 146.349, 4, 21.29, 19.17, 117.475, 26.0375
255, 128, 221.181, 208.094, 5, 24.44, 19.6, 160.749, 43.9622
511, 256, 983.768, 441.845, 8, 30.94, 19.6, 327.567, 108.982


==> data/lc/all_step_saigup_well_model_2x2x2_ir0.05_ro2_2lvl_cf64_4layers_scale1e6_merge.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time
1, 1, 3.06099, 96.1549, 3, 11, 19.6, 72.0499, 21.838
3, 2, 2.15149, 85.7363, 3, 13.2, 19.67, 70.0824, 13.4412
7, 4, 3.07223, 70.5422, 2, 13.5, 20.33, 55.0961, 13.5815
15, 8, 4.05255, 85.3118, 3, 13.8, 20, 69.1477, 13.8171
31, 16, 5.5254, 97.0489, 3, 14.4, 20.2, 72.0212, 22.6355
63, 32, 6.96312, 121.386, 3, 16.67, 20.17, 91.8988, 27.1792
127, 64, 18.6307, 143.943, 4, 20, 19.67, 114.253, 26.8452
255, 128, 221.181, 205.625, 5, 22.44, 20.6, 156.637, 45.6181
511, 256, 983.768, 298.138, 6, 32.73, 21.08, 238.61, 55.6062


==> data/lc/all_step_saigup_well_model_2x2x2_ir0.05_ro2_2lvl_cf64_4layers_scale1e6_merge_all.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time
1, 1, 3.06099, 93.1351, 3, 10.67, 17.8, 72.7069, 18.006
3, 2, 2.15149, 81.8003, 3, 13.2, 18, 68.4237, 11.2078
7, 4, 3.07223, 68.1217, 2, 13.5, 18, 54.9412, 11.3444
15, 8, 4.05255, 82.4705, 3, 13.6, 18, 69.129, 11.1642
31, 16, 5.5254, 93.1435, 3, 14.6, 17.8, 71.8847, 18.8866
63, 32, 6.96324, 112.82, 3, 17, 17.4, 91.7399, 18.6119
127, 64, 18.6307, 159.213, 4, 20.63, 17.17, 133.973, 22.4313
255, 128, 221.181, 205.775, 5, 23.11, 18.82, 159.231, 43.2074
511, 256, 983.768, 257.159, 5, 29.9, 19.31, 202.634, 50.8942


==> data/lc/all_step_saigup_well_model_2x2x2_ir0.05_ro2_2lvl_cf64_4layers_scale1e6_merge_all_only1.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time
1, 1, 3.06099, 93.4183, 3, 10.67, 17.8, 72.4217, 18.6666
3, 2, 2.15149, 83.0407, 3, 13.2, 18, 69.2053, 11.5031
7, 4, 3.07223, 71.0277, 2, 13.5, 18, 56.6829, 12.0014
15, 8, 4.05255, 82.7795, 3, 13.6, 18, 69.1323, 11.38
31, 16, 5.5254, 93.6134, 3, 14.6, 17.8, 72.5579, 18.6614
63, 32, 6.96324, 113.344, 3, 17, 17.4, 92.1366, 18.7988
127, 64, 18.6307, 159.919, 4, 20.63, 17.17, 134.282, 22.8758
255, 128, 221.181, 205.912, 5, 23.11, 18.82, 159.736, 42.7788
511, 256, 983.768, 257.485, 5, 29.9, 19.31, 202.99, 50.8058


==> data/lc/all_step_saigup_well_model_2x2x2_ir0.05_ro2_2lvl_cf64_4layers_scale1e6_merge_only1.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time
1, 1, 3.06099, 99.9789, 3, 11, 19.6, 74.7198, 22.6485
3, 2, 2.15149, 87.814, 3, 13.2, 19.67, 71.6059, 13.6069
7, 4, 3.07223, 73.8165, 2, 13.5, 20.33, 57.0602, 14.5699
15, 8, 4.05255, 86.0907, 3, 13.8, 20, 70.0163, 13.8261
31, 16, 5.5254, 99.4026, 3, 14.4, 20.2, 73.3047, 23.4881
63, 32, 6.96312, 123.48, 3, 16.67, 20.17, 92.9083, 27.5768
127, 64, 18.6307, 142.019, 4, 20, 19.67, 112.263, 26.9456
255, 128, 221.181, 202.3, 5, 22.44, 20.6, 153.489, 45.4274
511, 256, 983.768, 292.701, 6, 32.73, 21.08, 233.383, 55.4193


==> data/lc/all_step_saigup_well_model_2x2x2_ir0.05_ro2_2lvl_cf64_regular_part.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time
1, 1, 3.06099, 83.3018, 3, 10.6, 23.2, 60.1532, 20.8856
3, 2, 2.15149, 77.8412, 3, 13.2, 24, 67.2228, 8.44406
7, 4, 3.07223, 69.2837, 2, 13.75, 24, 54.8036, 12.7235
15, 8, 4.05255, 83.822, 3, 14, 23.67, 68.8959, 12.7111
31, 16, 5.5254, 92.9333, 3, 16, 24.5, 73.3948, 17.2213
63, 32, 6.9631, 118.968, 3, 17.5, 23.33, 90.9442, 25.7111
127, 64, 18.6307, 143.731, 4, 20.57, 23.67, 114.778, 26.1414
255, 128, 221.181, 260.034, 6, 23.73, 24.79, 194.779, 61.2878
511, 256, 983.768, 272.506, 5, 32.8, 24.75, 215.904, 53.1575


==> data/lc/all_step_saigup_well_model_2x2x2_ir0.05_ro2_3lvl_cf32_4layers_scale1e6_merge_all_only1.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time
1, 1, 3.06099, 103.391, 3, 10.67, 16, 64.8289, 34.5028, 1.9246
3, 2, 2.15149, 81.7154, 3, 13.2, 16, 60.7792, 17.4977, 1.30211
7, 4, 3.07223, 69.152, 2, 13.25, 16, 48.6056, 17.4968, 1.30158
15, 8, 4.05255, 82.4865, 3, 13.6, 16, 61.4752, 17.5545, 1.31844
31, 16, 5.5254, 94.1717, 3, 14.6, 17, 64.2932, 26.3864, 1.33465
63, 32, 6.96311, 120.426, 3, 15.83, 16, 80.4594, 35.7318, 1.99267
127, 64, 18.6307, 147.027, 4, 20, 15, 106.235, 35.4535, 2.68144
255, 128, 221.181, 209.672, 5, 23, 16, 148.082, 53.7568, 4.75537
511, 256, 983.768, 283.838, 6, 31.36, 17.25, 220.767, 54.027, 5.50207


==> data/lc/all_step_saigup_well_model_2x2x2_ir0.05_ro2_3lvl_cf64_4layers_scale1e6.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time
1, 1, 3.06099, 79.756, 3, 10.6, 13.33, 59.2174, 17.0821, 1.10002
3, 2, 2.15149, 78.1691, 3, 13.4, 13, 67.3162, 8.3237, 0.367555
7, 4, 3.07223, 64.5136, 2, 13.5, 13, 54.0566, 8.31748, 0.377753
15, 8, 4.05255, 79.7623, 3, 14, 13.5, 68.2954, 8.55648, 0.75196
31, 16, 5.5254, 86.9285, 3, 15.4, 13.5, 71.2169, 12.7279, 0.75057
63, 32, 6.96311, 109.609, 3, 17.33, 14, 89.256, 16.9321, 1.13973
127, 64, 18.6307, 153.163, 4, 21.13, 13.75, 130.443, 18.1911, 1.65636
255, 128, 221.181, 190.373, 5, 24.33, 14.17, 158.494, 26.1935, 2.3382
511, 256, 983.768, 287.454, 6, 35.36, 14.18, 243.151, 35.8523, 4.38957


==> data/lc/all_step_saigup_well_model_2x2x2_ir0.05_ro2_3lvl_cf64_4layers_scale1e6_merge.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time
1, 1, 3.06099, 93.7782, 3, 11, 13, 72.6608, 17.9283, 0.76912
3, 2, 2.15149, 79.2831, 3, 13.2, 13, 67.7942, 8.94085, 0.406528
7, 4, 3.07223, 64.4566, 2, 13.5, 13, 53.5915, 8.7242, 0.372242
15, 8, 4.05255, 80.8173, 3, 13.8, 13, 69.1369, 8.88569, 0.380132
31, 16, 5.5254, 95.3438, 3, 14.4, 13, 72.5492, 18.9598, 0.779012
63, 32, 6.96313, 120.504, 3, 16.67, 13, 96.4578, 19.7154, 1.51065
127, 64, 18.6307, 138.653, 4, 20.57, 13.25, 115.73, 18.3573, 1.54243
255, 128, 221.181, 981.302, 24, 19.57, 12.27, 764.849, 186.414, 16.0445
511, 256, 983.768, 289.551, 6, 32.45, 14, 243.649, 38.204, 3.13951


==> data/lc/all_step_saigup_well_model_2x2x2_ir0.05_ro2_3lvl_cf64_4layers_scale1e6_merge_all.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time
1, 1, 3.06099, 89.1049, 3, 10.67, 15, 71.392, 14.5528, 0.667804
3, 2, 2.15149, 77.6817, 3, 13.2, 15, 67.7622, 7.38238, 0.349414
7, 4, 3.07223, 64.139, 2, 13.5, 15, 54.4236, 7.43482, 0.353777
15, 8, 4.05255, 78.3788, 3, 13.6, 15, 68.2832, 7.48555, 0.360716
31, 16, 5.5254, 89.7466, 3, 14.6, 15, 71.4264, 15.2523, 0.705626
63, 32, 6.96323, 110.209, 3, 17, 15.33, 91.6329, 15.0484, 1.0844
127, 64, 18.6307, 154.944, 4, 20.63, 15.25, 135.454, 15.2338, 1.39871
255, 128, 221.181, 230.237, 6, 22.45, 15, 192.996, 30.7366, 2.47916
511, 256, 983.768, 317.701, 7, 30.08, 15.08, 266.186, 42.5074, 4.16903


==> data/lc/all_step_saigup_well_model_2x2x2_ir0.05_ro2_3lvl_cf64_4layers_scale1e6_merge_all_only1.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time
1, 1, 3.06099, 92.449, 3, 10.67, 14.33, 74.1482, 14.7819, 0.999395
3, 2, 2.15149, 81.6464, 3, 13.2, 15, 71.2737, 7.75175, 0.3675
7, 4, 3.07223, 67.9295, 2, 13.5, 15, 57.4123, 8.02317, 0.69714
15, 8, 4.05255, 83.4171, 3, 13.6, 15, 72.6026, 7.88518, 0.694525
31, 16, 5.5254, 92.4807, 3, 14.6, 15, 74.0357, 15.386, 0.692294
63, 32, 6.96323, 113.917, 3, 17, 15, 95.0105, 15.4871, 1.07552
127, 64, 18.6307, 159.061, 4, 20.63, 14.5, 139.558, 15.24, 1.37607
255, 128, 221.181, 192.888, 5, 23.33, 15, 163.946, 23.0538, 2.46953
511, 256, 983.768, 248.063, 5, 30.9, 15.14, 213.906, 28.0829, 2.42461


==> data/lc/all_step_saigup_well_model_2x2x2_ir0.05_ro2_3lvl_cf64_4layers_scale1e6_merge_only1.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time
1, 1, 3.06099, 95.2043, 3, 11, 12.33, 73.5278, 18.1248, 1.09791
3, 2, 2.15149, 78.2634, 3, 13.2, 12, 66.897, 8.8452, 0.363006
7, 4, 3.07223, 65.5977, 2, 13.5, 12.5, 54.0681, 9.00421, 0.734339
15, 8, 4.05255, 80.6342, 3, 13.8, 12.5, 68.5941, 9.12653, 0.748623
31, 16, 5.5254, 91.7055, 3, 14.4, 12, 70.1124, 18.4208, 0.750052
63, 32, 6.96312, 111.451, 3, 16.67, 12.67, 89.2452, 18.5983, 1.17769
127, 64, 18.6307, 151.076, 4, 20.5, 12.75, 127.951, 18.6364, 1.49205
255, 128, 221.181, 213.427, 5, 22.3, 13.75, 169.252, 37.3754, 3.19616
511, 256, 983.768, 270.296, 6, 32.91, 13.14, 230.365, 33.1398, 2.74836


==> data/lc/all_step_saigup_well_model_2x2x2_ir0.05_ro2_3lvl_cf64_regular_part.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time
1, 1, 3.06099, 80.2197, 3, 10.6, 14.67, 59.876, 16.7451, 1.06988
3, 2, 2.15149, 77.7842, 3, 13.2, 14, 66.7228, 8.47775, 0.359433
7, 4, 3.07223, 65.0714, 2, 13.75, 14, 54.4288, 8.41711, 0.362045
15, 8, 4.05255, 79.8951, 3, 14, 14.5, 68.2378, 8.6242, 0.746358
31, 16, 5.5254, 89.3265, 3, 16, 14.5, 72.9544, 13.3109, 0.728569
63, 32, 6.9631, 111.336, 3, 17.5, 15, 90.286, 17.7121, 1.10688
127, 64, 18.6307, 134.631, 4, 20.57, 15.25, 112.835, 17.5081, 1.51595
255, 128, 221.181, 945.51, 24, 18.83, 15.28, 731.791, 178.029, 22.0722
511, 256, 983.768, 404.81, 8, 31.88, 14.63, 330.261, 63.1484, 6.08653


==> data/lc/all_step_saigup_well_model_2x2x2_ir0.05_ro2_4lvl_cf32_4layers_scale1e6_merge_all_only1.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time,level_3_time
1, 1, 3.06099, 105.325, 3, 10.67, 11, 66.7107, 34.3916, 1.98497, 0.0896084
3, 2, 2.15149, 81.6032, 3, 13.2, 11, 60.727, 17.3837, 1.31303, 0.0889561
7, 4, 3.07223, 68.8596, 2, 13.25, 11, 48.5267, 17.2621, 1.31797, 0.0894303
15, 8, 4.05255, 82.7116, 3, 13.6, 11, 61.9761, 17.2323, 1.35015, 0.0909235
31, 16, 5.5254, 93.9207, 3, 14.6, 11, 64.126, 26.0943, 1.37417, 0.0909674
63, 32, 6.96311, 119.621, 3, 15.83, 11, 80.0404, 35.2447, 2.00031, 0.0908155
127, 64, 18.6307, 145.564, 4, 20, 10, 105.66, 35.0731, 1.99505, 0.175409
255, 128, 221.181, 212.818, 5, 23, 10.75, 152.355, 53.5638, 3.38732, 0.358123
511, 256, 983.768, 295.924, 6, 31.36, 11, 234.539, 53.9916, 3.42996, 0.446755


==> data/lc/all_step_saigup_well_model_2x2x2_ir0.05_ro2_4lvl_cf64_4layers_scale1e6.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time,level_3_time
1, 1, 3.06099, 78.9331, 3, 10.6, 8, 58.687, 16.6992, 1.15938, 0.0598633
3, 2, 2.15149, 77.7815, 3, 13.4, 0, 66.9137, 8.31588, 0.37582, 0.000570297
7, 4, 3.07223, 63.5694, 2, 13.5, 0, 53.0819, 8.29327, 0.40297, 0.000564814
15, 8, 4.05255, 78.8061, 3, 14, 9, 67.3967, 8.3621, 0.759625, 0.0599818
31, 16, 5.5254, 86.6339, 3, 15.4, 9, 70.6766, 12.8461, 0.763153, 0.0616496
63, 32, 6.96311, 109.305, 3, 17.33, 10, 88.7527, 17.127, 1.14306, 0.0661104
127, 64, 18.6307, 149.507, 4, 21.13, 9, 128.323, 17.1404, 1.19524, 0.0625908
255, 128, 221.181, 187.221, 5, 24.33, 9, 156.063, 25.6469, 1.92272, 0.18052
511, 256, 983.768, 266.981, 6, 34.45, 10, 234.398, 26.5287, 1.94626, 0.304245


==> data/lc/all_step_saigup_well_model_2x2x2_ir0.05_ro2_4lvl_cf64_4layers_scale1e6_merge.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time,level_3_time
1, 1, 3.06099, 94.1722, 3, 11, 0, 72.904, 17.7868, 0.749864, 0.000660419
3, 2, 2.15149, 78.2054, 3, 13.2, 0, 66.6975, 8.87538, 0.387292, 0.000329256
7, 4, 3.07223, 65.1111, 2, 13.5, 0, 54.0561, 8.80036, 0.420988, 0.000298977
15, 8, 4.05255, 79.9053, 3, 13.8, 0, 68.3888, 8.82805, 0.439032, 0.000310183
31, 16, 5.5254, 91.7484, 3, 14.4, 0, 70.4944, 18.1941, 0.760474, 0.000647545
63, 32, 6.96313, 110.613, 3, 16.67, 7, 89.1324, 17.9596, 1.12414, 0.046885
127, 64, 18.6307, 134.511, 4, 20.57, 7, 112.512, 17.9733, 1.14243, 0.0489833
255, 128, 221.181, 954.562, 24, 19.57, 7, 742.453, 182.353, 15.1774, 0.933183
511, 256, 983.768, 272.372, 6, 32.45, 7, 228.615, 37.2364, 2.30895, 0.139015


==> data/lc/all_step_saigup_well_model_2x2x2_ir0.05_ro2_4lvl_cf64_4layers_scale1e6_merge_all_only1.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time,level_3_time
1, 1, 3.06099, 98.2766, 3, 10.67, 10, 78.9109, 15.3319, 1.01788, 0.0574818
3, 2, 2.15149, 83.8137, 3, 13.2, 0, 73.1682, 7.95451, 0.373007, 0.000716209
7, 4, 3.07223, 68.3307, 2, 13.5, 10, 58.0249, 7.64023, 0.699554, 0.0592723
15, 8, 4.05255, 83.3451, 3, 13.6, 10, 72.6435, 7.6414, 0.689227, 0.0589426
31, 16, 5.5254, 93.2186, 3, 14.6, 10, 74.3999, 15.6238, 0.691451, 0.0597248
63, 32, 6.96323, 113.788, 3, 17, 10, 95.0348, 15.1631, 1.08763, 0.0585508
127, 64, 18.6307, 157.242, 4, 20.63, 9, 137.556, 15.5451, 1.09087, 0.115697
255, 128, 221.181, 191.876, 5, 23.33, 9.33, 163.646, 22.9679, 1.71805, 0.172966
511, 256, 983.768, 244.761, 5, 30.9, 9.25, 211.708, 27.4499, 1.80867, 0.230907


==> data/lc/all_step_saigup_well_model_2x2x2_ir0.05_ro2_4lvl_cf64_4layers_scale1e6_merge_only1.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time,level_3_time
1, 1, 3.06099, 94.7146, 3, 11, 8, 72.9351, 18.222, 1.07922, 0.0593688
3, 2, 2.15149, 78.7943, 3, 13.2, 0, 67.3256, 8.83378, 0.424176, 0.000528097
7, 4, 3.07223, 65.8304, 2, 13.5, 0, 54.4201, 8.93673, 0.72235, 0.000523329
15, 8, 4.05255, 82.7322, 3, 13.8, 8, 70.0781, 9.47736, 0.764215, 0.0693433
31, 16, 5.5254, 98.4664, 3, 14.4, 8, 75.9996, 18.8388, 0.784528, 0.0726621
63, 32, 6.96312, 114.299, 3, 16.67, 8, 92.1417, 18.3649, 1.19552, 0.0617244
127, 64, 18.6307, 154.473, 4, 20.5, 8, 131.781, 18.4671, 1.21782, 0.0619857
255, 128, 221.181, 217.534, 5, 22.3, 8.33, 172.867, 37.6554, 2.64578, 0.198408
511, 256, 983.768, 272.529, 6, 32.91, 8.33, 234.073, 32.3261, 1.95555, 0.182027


==> data/lc/all_step_saigup_well_model_2x2x2_ir0.05_ro2_4lvl_cf64_regular_part.csv <==
Time,Dt,CFL,step_time,nonlinear_iter,linear_iter_fine,linear_iter_coarse,level_0_time,level_1_time,level_2_time,level_3_time
1, 1, 3.06099, 81.7359, 3, 10.6, 8, 61.1271, 16.9593, 1.08658, 0.0566306
3, 2, 2.15149, 78.4198, 3, 13.2, 0, 67.1547, 8.76096, 0.364742, 0.000558615
7, 4, 3.07223, 65.496, 2, 13.75, 0, 54.5426, 8.71151, 0.368355, 0.000558376
15, 8, 4.05255, 80.8043, 3, 14, 8, 69.1433, 8.53579, 0.726554, 0.0586784
31, 16, 5.5254, 89.2881, 3, 16, 8, 73.2764, 12.9843, 0.72964, 0.0596619
63, 32, 6.9631, 111.64, 3, 17.5, 9, 90.7827, 17.2656, 1.11084, 0.0583763
127, 64, 18.6307, 135.513, 4, 20.57, 8, 113.52, 17.8613, 1.17651, 0.0585992
255, 128, 221.181, 943.28, 24, 18.83, 8.05, 735.497, 176.895, 15.1961, 2.09603
511, 256, 983.768, 1121.33, 24, 28.55, 8.13, 911.773, 179.469, 14.8299, 1.34531

